Correctness of Speculative Optimizations with Dynamic Deoptimization

High-performance dynamic language implementations make heavy use of speculative optimizations to achieve speeds close to statically compiled languages. These optimizations are typically performed by a just-in-time compiler that generates code under a set of assumptions about the state of the program and its environment. In certain cases, a program may execute code compiled under assumptions that are no longer valid. The implementation must then deoptimize the program on-the-fly; this entails finding semantically equivalent code that does not rely on invalid assumptions, translating program state to that expected by the target code, and transferring control. This paper looks at the interaction between optimization and deoptimization, and shows that reasoning about speculation is surprisingly easy when assumptions are made explicit in the program representation. This insight is demonstrated on a compiler intermediate representation, named \sourir, modeled after the high-level representation for a dynamic language. Traditional compiler optimizations such constant folding, dead code elimination, and function inlining are shown to be correct in the presence of assumptions. Furthermore, the paper establishes the correctness of compiler transformations specific to deoptimization: namely unrestricted deoptimization, predicate hoisting, and assume composition.

==> README.txt <==
This project uses the Ott tool [ott] to generate part of its LaTeX source.
The build was tested with Ott version 0.25.

We include both the original sources (source/sourir.ott and
source/main.tex.ott) and the generated LaTeX files (sourir.tex and
main.tex). The script build-tex-from-source.sh will rebuild the
generated files from the source files, and the script build.sh will
generate the final PDF from the generated files.

build-tex-from-source.sh requires an 'ott' executable in path; we
tested the build with Ott version 0.25. build.sh only expects a LaTeX
distribution with reasonable package requirements.

We followed the same archiving approach for the figures, including
both undo-one.pdf and its source source/undo-one.svg, and for the
bibliography, including both main.bbl and its source source/main.bib.

[ott]: http://www.cl.cam.ac.uk/~pes20/ott/

